The ratio of [Eu/$\alpha$] differentiates accreted/in-situ Milky Way stars across metallicities, as indicated by both field stars and globular clusters

We combine stellar orbits with the abundances of the heavy, $r$-process element europium and the light, $\alpha$-element, silicon to separate in-situ and accreted populations in the Milky Way across all metallicities. At high orbital energy, the accretion-dominated halo shows elevated values of [Eu/Si], while at lower energies, where many of the stars were born in-situ, the levels of [Eu/Si] are lower. These systematically different levels of [Eu/Si] in the MW and the accreted halo imply that the scatter in [Eu/$\alpha$] within a single galaxy is smaller than previously thought. At the lowest metallicities, we find that both accreted and in-situ populations trend down in [Eu/Si], consistent with enrichment via neutron star mergers. Through compiling a large dataset of abundances for 46 globular clusters (GCs), we show that differences in [Eu/Si] extend to populations of in-situ/accreted GCs. We interpret this consistency as evidence that in $r$-process elements, GCs trace the star formation history of their hosts, motivating their use as sub-Gyr timers of galactic evolution. Furthermore, fitting the trends in [Eu/Si] using a simple galactic chemical evolution model, we find that differences in [Eu/Si] between accreted and in-situ MW field stars cannot be explained through star formation efficiency alone. Finally, we show that the use of [Eu/Si] as a chemical tag between GCs and their host galaxies extends beyond the Local Group, to the halo of M31 - potentially offering the opportunity to do Galactic Archaeology in an external galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
